SWE-Shift: Evaluating Coding Agents in Evolving Workspaces

Repository-level coding benchmarks largely assume that tasks and environments remain unchanged throughout execution. In software development, code, dependencies, runtime state, and requirements can change while an agent is still working. We introduce SWE-Shift, a benchmark for evaluating coding agents under such mid-execution changes. From the same saved history and workspace, a Clean continuation proceeds without intervention, while a matched Shifted continuation receives a task-relevant update. Success requires completing the current task, preserving still-valid work, and satisfying the applicable state and evidence checks. The benchmark contains 120 scenarios across 12 change families, each evaluated at nine scheduled intervention positions. We evaluate 17 coding-agent systems, all of which have lower Shifted than Clean success. GPT-6 Astra drops from 67.35% to 24.79%, with 20.34% paired success. Tool/session changes and stale evidence yield zero paired success across all systems. Late-position paired success is lower for some systems and higher for others. These results show that success on the unchanged task can coexist with failures to preserve work, recover state, or refresh evidence after an update.

==> THIRD_PARTY_NOTICES.txt <==
Third-party assets retain their respective rights and notices.
The submitter selected CC BY 4.0 for the SWE-Shift paper on 2026-10-23.
This is not a grant of rights in third-party fonts, logos or template code.

Optimistic Display Bold: unmodified assets from arXiv:2610.28698v1 source.
Copyright 2019-2021 Facebook. All rights reserved. This font may not be altered in any way without prior permission from Facebook.
Redistribution permission for these font files has not been established.
Confirm it before publicly submitting this package.

T1-WGL4.enc: TeX Live ttf2pk2 encoding; its original notice is retained.
Institution logos: original CUHK MMLab / CUHK / HKUST assets, Fudan
identity sheet from https://www.fudan.edu.cn/fdbsxz/list.htm and PKU logo
from https://www.pku.edu.cn/pku_logo_red.png; not relicensed here.
Template: original Robot Use Agents ZIP class/body style; cover adapter
based on arXiv:2610.26030v2, title typography on arXiv:2610.28698v1.

